Where is Physical RSI capability from? An Observational Scaling Law of LLM-as-policy

In this paper, we systematically investigate the mechanisms, scaling behavior, and generalization of physical Recursive self-improvement. We introduce PhysRSI-eval to quantify physical RSI through a five-axis metric: First-Attempt Performance, Efficiency, Success, Budget and Improvement from failure. Different VLMs are evaluated on 18 manipulation tasks under a fixed interaction budget. The analysis of experimental results motivates the Physical Barrel Hypothesis: different capabilities may constrain different parts of improvement. The five-axis metrics also distinguish systems with close public benchmark averages and show that high scores need not come with early or efficient gains. We study observational scaling from two perspectives: predicting the relative performance of VLM agents from their public capabilities, and forecasting later progress from early physical feedback. Together, these analyses ask how quickly and how far an agent can improve. Moreover, we conduct workspace interventions and then analyze what improvement leaves behind. Removing history reduces late-round success, frozen workspaces remain useful on unseen layouts, and three cross-task cases achieve success earlier. The results suggest that scene-specific adaptation and reusable experience can coexist.

==> figures_src/fig1_caption.txt <==
Figure 1 | One interface, two evaluation stages: in-context capability (evaluate, K0) versus recursive self-improvement with a persistent workspace (optimize, K1–K17).

Top: both stages use the same LLM agent in a CLI, the same four MCP tools (robodojo_contract, robodojo_start, robodojo_act, r1_notes) and the same RoboDojo simulator, which owns the robot, the task and the native grader. The task definition, the initial observation (a state JSON plus three camera images), robot frames and budgets all arrive through MCP; the only difference between stages is the prompt trigger ("evaluate task" versus "optimize task").

(a) Evaluate · Context · K0. The agent runs a single episode as an observe → reason → act loop; reasoning may use r1_notes, but the notes live only inside that episode. There is no workspace, no skill files, no memory and no reset; the episode ends with the native grade (score and success). K0 is a separate zero-shot baseline reused from existing runs, and nothing from it is carried into K1.

(b) Optimize · Harness · K1–K17. The same episode is wrapped in a round loop with a persistent workspace of four folders (skills/, tools/, policy/, memory/). The workspace is empty at K1 (no preloaded SKILL.md; the host only provides a read-only tools/mcp_client.py) and is manipulated with the harness tools m1_files (read/write), m1_program (run code) and m1_development (results, feedback, action logs and observation images of past rounds); robodojo_start and robodojo_contract additionally return the public outcomes of the last three rounds. Each round k executes one episode that reads the workspace, receives the native grade (score, success, failure reason), enters a free-revision phase in which robot actions are closed and the agent may edit any folder (writing memory/improvements/K{k}.json), and finally commits the workspace; round k+1 starts from that commit. The chain K1 → K2 → … → K17 stops at the first native success or at the K17 cap; an invalid round is re-run at the same K (at most three times).

In both stages, actions are dual-arm end-effector poses executed as 1–5 control steps at 25 Hz, limited to ≤5 cm and ≤0.35 rad per arm per action, with a per-task step limit of 300–1300. Per round, the reasoning budget is 4200 s and the revision budget 1800 s. Colour encodes role: grey, shared interface and simulator-owned grading; blue, executing one episode; orange, the persistent workspace and everything that edits it (optimize only). Note that panel (a) contains no orange element: the optimize stage differs from evaluate only by the workspace and the round loop, so the gap between K0 and K1–K17 isolates the contribution of recursive self-improvement.


==> figures_src/fig_ablation_caption.txt <==
Figure (fig_ablation). Ablation of the GPT-6 Astra learning loop (training period).
Six groups, each 12 chains (6 tasks × 2 replicates) of 6 rounds: A0, full system;
A0F, full system on a fixed layout; A4R, workspace and feedback only; A1, no images;
A2, no feedback; A5, no history.
(a) Success rate over all rounds (K1–6, light) and over the late rounds (K4–6, dark),
annotated as successes / episodes. One A4R chain is missing its K6 episode, so A4R
has 71 and 35 observed episodes.
(b) Paired contrasts in percentage points with 95% intervals. Each contrast is the
difference of task-level mean success rates (K4–6: mean over complete chains), and
the interval is a task-cluster percentile bootstrap over the six tasks (B = 20 000).
Filled markers: the interval excludes zero. Open markers: the interval includes zero,
so the contrast is not statistically significant at the 95% level; with only six task
clusters the intervals are wide and the analysis is exploratory. Only the two
history contrasts are significant in both windows (A4R − A5: +17 [+4, +31] and
+42 [+17, +69]; A0 − A5: +24 [+3, +46] and +33 [+11, +64]); removing images,
removing feedback, fixing the layout, and the A4R-vs-full comparisons are not.

--- notes for the writer (not part of the caption) ---
Source data: fig_ablation_source_rates.csv and fig_ablation_source_contrasts.csv
(the latter records, per contrast, whether the interval is copied from
analysis/remote/ablation_contrasts.json or recomputed with the same procedure).
Repo numbers were used where they differ from the brief; see the discrepancy list in
the delivery report (A4R denominators 71/35 not 72/36; four K4–6 intervals from the
repo JSON are wider than those in the brief).
Print size: 6.53 in × 2.35 in (full text width, figure* environment); all text 7 pt,
panel labels 8 pt bold. Include with \includegraphics[width=\textwidth]{assets/fig_ablation.pdf}.


==> figures_src/fig_ablation_source_contrasts.csv <==
contrast,window,diff_pp,ci_lo_pp,ci_hi_pp,source
A4R−A5,K1–6,16.944444444444443,4.166666666666666,30.833333333333336,recomputed (same procedure)
A4R−A5,K4–6,41.66666666666667,16.666666666666664,69.44444444444443,recomputed (same procedure)
A0−A5,K1–6,23.611111111111107,2.777777777777778,45.83333333333333,recomputed (same procedure)
A0−A5,K4–6,33.33333333333333,11.11111111111111,63.888888888888886,analysis/remote/ablation_contrasts.json
A0−A2,K1–6,20.833333333333336,-4.166666666666666,45.83333333333333,recomputed (same procedure)
A0−A2,K4–6,27.77777777777778,-8.333333333333332,66.66666666666666,analysis/remote/ablation_contrasts.json
A0−A4R,K1–6,6.666666666666667,-6.944444444444444,20.277777777777775,recomputed (same procedure)
A0−A4R,K4–6,-8.333333333333332,-27.77777777777778,5.555555555555556,analysis/remote/ablation_contrasts.json
A0−A1,K1–6,9.722222222222221,-6.944444444444446,33.33333333333333,recomputed (same procedure)
A0−A1,K4–6,8.333333333333332,-19.444444444444446,47.22222222222222,analysis/remote/ablation_contrasts.json
A1−A4R,K1–6,-3.055555555555555,-19.722222222222218,12.499999999999998,recomputed (same procedure)
A1−A4R,K4–6,-16.666666666666664,-52.77777777777778,11.111111111111109,recomputed (same procedure)
A0F−A0,K1–6,11.111111111111109,-5.555555555555557,26.388888888888886,recomputed (same procedure)
A0F−A0,K4–6,19.444444444444443,-13.888888888888888,52.77777777777779,recomputed (same procedure)


==> figures_src/fig_ablation_source_rates.csv <==
group,description,window,successes,episodes,rate
A0,full,K1–6,24,72,0.3333333333333333
A0,full,K4–6,15,36,0.4166666666666667
A0F,"full, fixed layout",K1–6,32,72,0.4444444444444444
A0F,"full, fixed layout",K4–6,22,36,0.6111111111111112
A4R,workspace + feedback,K1–6,19,71,0.2676056338028169
A4R,workspace + feedback,K4–6,16,35,0.45714285714285713
A1,no images,K1–6,17,72,0.2361111111111111
A1,no images,K4–6,12,36,0.3333333333333333
A2,no feedback,K1–6,9,72,0.125
A2,no feedback,K4–6,5,36,0.1388888888888889
A5,no history,K1–6,7,72,0.09722222222222222
A5,no history,K4–6,3,36,0.08333333333333333


==> figures_src/fig_curves_caption.txt <==
Figure (fig_curves). Growth curves and task coverage across rounds.
(a) Task-equal-weighted last-observation mean score x̄(K) for rounds K = 0 (zero-shot)
to K = 17, for GPT-6 Astra, GPT-6.1 Sol, Claude Opus 5.5 and Claude Sonnet 5.5
(18 tasks; each task contributes its most recently observed native score, carried
forward across rounds in which it was not re-attempted). Stars mark τ90, the first
round at which a model reaches 90% of its own K0→peak gain: Astra K5, Sol K7,
Sonnet K13, Opus K14. τ90 is model-relative (it depends on each model's own start
and peak) and is a descriptive speed index, not a common absolute threshold.
(b) Task coverage C(K): the fraction of the 18 tasks solved at least once by round K.
Colours and markers identify the same models in every figure of the paper.

--- notes for the writer (not part of the caption) ---
Source data: fig_curves_source.csv (x_mean, coverage and tau90 per model and round),
derived from analysis/radar_selection/radar_6axis/growth_curves.csv and
analysis/growth_metrics/results.csv (curve = score, baseline = 0, fraction = 0.90).
τ90 was recomputed from the curve in the script and matches results.csv exactly.
Print size: 3.14 in × 3.70 in (one column of the galbot template); all text 7 pt,
panel labels 8 pt bold. Include with \includegraphics[width=\columnwidth]{assets/fig_curves.pdf}.


==> figures_src/fig_curves_source.csv <==
model,K,x_mean,coverage,tau90
Astra,0,0.2416666666666666,0.1666666666666666,5
Astra,1,0.4027777777777778,0.3333333333333333,5
Astra,2,0.5305555555555556,0.5,5
Astra,3,0.6583333333333334,0.6111111111111112,5
Astra,4,0.7583333333333333,0.7222222222222222,5
Astra,5,0.8138888888888889,0.7777777777777778,5
Astra,6,0.8138888888888889,0.7777777777777778,5
Astra,7,0.8138888888888889,0.7777777777777778,5
Astra,8,0.7916666666666666,0.7777777777777778,5
Astra,9,0.8555555555555556,0.8333333333333334,5
Astra,10,0.8555555555555556,0.8333333333333334,5
Astra,11,0.8416666666666667,0.8333333333333334,5
Astra,12,0.8555555555555556,0.8333333333333334,5
Astra,13,0.8416666666666667,0.8333333333333334,5
Astra,14,0.8555555555555556,0.8333333333333334,5
Astra,15,0.8416666666666667,0.8333333333333334,5
Astra,16,0.8694444444444445,0.8333333333333334,5
Astra,17,0.8416666666666667,0.8333333333333334,5
Sol 6.1,0,0.2638888888888889,0.1666666666666666,7
Sol 6.1,1,0.2972222222222222,0.2222222222222222,7
Sol 6.1,2,0.3833333333333333,0.3333333333333333,7
Sol 6.1,3,0.4527777777777778,0.3888888888888889,7
Sol 6.1,4,0.4944444444444444,0.4444444444444444,7
Sol 6.1,5,0.5833333333333334,0.5,7
Sol 6.1,6,0.6194444444444445,0.5555555555555556,7
Sol 6.1,7,0.6944444444444444,0.6111111111111112,7
Sol 6.1,8,0.713888888888889,0.6666666666666666,7
Sol 6.1,9,0.713888888888889,0.6666666666666666,7
Sol 6.1,10,0.7277777777777779,0.6666666666666666,7
Sol 6.1,11,0.713888888888889,0.6666666666666666,7
Sol 6.1,12,0.713888888888889,0.6666666666666666,7
Sol 6.1,13,0.7027777777777778,0.6666666666666666,7
Sol 6.1,14,0.6888888888888889,0.6666666666666666,7
Sol 6.1,15,0.6916666666666667,0.6666666666666666,7
Sol 6.1,16,0.6805555555555556,0.6666666666666666,7
Sol 6.1,17,0.6888888888888889,0.6666666666666666,7
Opus 5.5,0,0.0861111111111111,0.0555555555555555,14
Opus 5.5,1,0.1555555555555555,0.1111111111111111,14
Opus 5.5,2,0.2305555555555555,0.1666666666666666,14
Opus 5.5,3,0.3416666666666667,0.2777777777777778,14
Opus 5.5,4,0.4416666666666666,0.3888888888888889,14
Opus 5.5,5,0.4499999999999999,0.3888888888888889,14
Opus 5.5,6,0.4527777777777778,0.3888888888888889,14
Opus 5.5,7,0.4527777777777778,0.3888888888888889,14
Opus 5.5,8,0.5333333333333333,0.4444444444444444,14
Opus 5.5,9,0.5416666666666666,0.4444444444444444,14
Opus 5.5,10,0.6361111111111112,0.5555555555555556,14
Opus 5.5,11,0.6527777777777778,0.5555555555555556,14
Opus 5.5,12,0.6444444444444445,0.5555555555555556,14
Opus 5.5,13,0.6583333333333334,0.5555555555555556,14
Opus 5.5,14,0.6805555555555556,0.6111111111111112,14
Opus 5.5,15,0.7444444444444445,0.7222222222222222,14
Opus 5.5,16,0.7444444444444445,0.7222222222222222,14
Opus 5.5,17,0.7444444444444445,0.7222222222222222,14
Sonnet 5.5,0,0.1111111111111111,0.0555555555555555,13
Sonnet 5.5,1,0.1666666666666666,0.1111111111111111,13
Sonnet 5.5,2,0.3527777777777777,0.2777777777777778,13
Sonnet 5.5,3,0.3194444444444444,0.2777777777777778,13
Sonnet 5.5,4,0.4,0.3333333333333333,13
Sonnet 5.5,5,0.3777777777777777,0.3333333333333333,13
Sonnet 5.5,6,0.3861111111111111,0.3333333333333333,13
Sonnet 5.5,7,0.5138888888888888,0.4444444444444444,13
Sonnet 5.5,8,0.5694444444444444,0.5,13
Sonnet 5.5,9,0.6277777777777778,0.5555555555555556,13
Sonnet 5.5,10,0.6222222222222222,0.5555555555555556,13
Sonnet 5.5,11,0.625,0.5555555555555556,13
Sonnet 5.5,12,0.6222222222222222,0.5555555555555556,13
Sonnet 5.5,13,0.7000000000000001,0.6111111111111112,13
Sonnet 5.5,14,0.6944444444444444,0.6111111111111112,13
Sonnet 5.5,15,0.7000000000000001,0.6111111111111112,13
Sonnet 5.5,16,0.7000000000000001,0.6111111111111112,13
Sonnet 5.5,17,0.7000000000000001,0.6111111111111112,13


==> figures_src/fig_pca_heatmap_caption.txt <==
Figure (fig_pca_heatmap, PROVISIONAL). PCA loadings of eight benchmark families on
five principal components (six-model PCA). Each cell is the PCA eigenvector
coefficient of a benchmark (or explicitly named subtask) on a component, not an
RSI effect size; the percentage in each row label is the share of benchmark variance
explained by that component. Columns were selected using the four RSI labels; all
six systems are at their maximum setting (Claude AA: default fallback). Descriptive
and exploratory; sources frozen 2026-10-13.

--- notes for the writer (not part of the caption) ---
overleaf/assets/fig_pca_heatmap_provisional.png is a verbatim copy of the team's
PCA loadings image (1942 × 1213 px, 240 dpi, RGBA; ~8.1 in wide at native dpi). It
was NOT regenerated in the paper style because the PCA is not final. When the
analysis is frozen, regenerate it with the shared figstyle.py (7 pt text, a
blue–white–red diverging map is already colour-blind-safe) so that it matches the
other figures; until then include it with
\includegraphics[width=\textwidth]{assets/fig_pca_heatmap_provisional.png}
and keep "provisional" in the caption or a \todo.


==> figures_src/fig_radar_caption.txt <==
Figure (fig_radar). Six-dimension capability profile of the four models.
Each spoke is a dimension score with fixed [0, 1] anchors taken from the protocol
(outer ring = 1; higher is better on every axis; anchors do not depend on the
evaluated models, so adding a model leaves existing scores unchanged): D1 zero-shot
prior, D4 improvement magnitude and growth shape, D6 execution efficiency, D2
first-try and solve chain, D3 native score and partial progress, D7 resource cost
(budget-coverage area; higher = less physical budget consumed). The legend gives
the permutation-average polygon area A = ((Σr)² − Σr²) / (n(n − 1)), n = 6, which is
independent of the spoke order: Astra 0.327, Sol 0.212, Opus 0.143, Sonnet 0.128.
D5 (iteration stability) and D8 (process diagnostics) are not shown: D5 is
0.929–0.944 for all four models and does not discriminate, and D8 is not defined
comparably across models.

--- notes for the writer (not part of the caption) ---
Source data: fig_radar_source.csv (point scores per dimension and model, area A),
derived from analysis/radar_selection/prototype_v0/integrate/point_scores.csv.
Areas were recomputed in the script and match the expected values to three decimals
(0.3268 / 0.2124 / 0.1425 / 0.1276). Bootstrap intervals for the areas exist in
analysis/radar_selection/radar_6axis/stats.json if the text needs them (joint
task-paired bootstrap, B = 5000, seed 20261012) but are not drawn.
Print size: 3.14 in × 2.70 in (one column); all text 7 pt.
Include with \includegraphics[width=\columnwidth]{assets/fig_radar.pdf}.


==> figures_src/fig_radar_source.csv <==
model,d1_zero_shot,d4_improvement,d6_exec_efficiency,d2_solve_chain,d3_partial_progress,d7_resource_cost,area_A
Astra,0.2416666666666666,0.7084680025856497,0.383722819049258,0.6394335511982571,0.7950980392156862,0.7024503266341502,0.3268220222550794
Sol 6.1,0.2638888888888889,0.4854605993340732,0.3543358150644685,0.4869281045751634,0.6568627450980392,0.5387119748443278,0.21244009459118446
Opus 5.5,0.0861111111111111,0.4918648310387985,0.2974965126209772,0.4346405228758169,0.5754901960784314,0.4184842461460109,0.14252460379122223
Sonnet 5.5,0.1111111111111111,0.4757352941176471,0.2414929088051609,0.3954248366013072,0.5272058823529412,0.4268085087570382,0.12764194852883418

